An advection-robust Hybrid High-Order method for the Oseen problem

In this work, we study advection-robust Hybrid High-Order discretizations of the Oseen equations. For a given integer $k\ge 0$, the discrete velocity unknowns are vector-valued polynomials of total degree $\le k$ on mesh elements and faces, while the pressure unknowns are discontinuous polynomials of total degree $\le k$ on the mesh. From the discrete unknowns, three relevant quantities are reconstructed inside each element: a velocity of total degree $\le(k+1)$, a discrete advective derivative, and a discrete divergence. These reconstructions are used to formulate the discretizations of the viscous, advective, and velocity-pressure coupling terms, respectively. Well-posedness is ensured through appropriate high-order stabilization terms. We prove energy error estimates that are advection-robust for the velocity, and show that each mesh element $T$ of diameter $h_T$ contributes to the discretization error with an $\mathcal{O}(h_T^{k+1})$-term in the diffusion-dominated regime, an $\mathcal{O}(h_T^{k+\frac12})$-term in the advection-dominated regime, and scales with intermediate powers of $h_T$ in between. Numerical results complete the exposition.

==> mesh1_err_Re0.01_k0.dat <==
msh err_Gh err_uh err_Ph
6.14e-02 1.36e-01 3.97e-01 1.38e+01
3.07e-02 7.05e-02 5.32e-02 1.31e+01
1.54e-02 4.04e-02 1.78e-02 6.35e+00
7.68e-03 2.07e-02 4.87e-03 3.02e+00


==> mesh1_err_Re0.01_k1.dat <==
msh err_Gh err_uh err_Ph
6.14e-02 5.75e-02 7.93e-02 1.39e+01
3.07e-02 3.00e-02 1.81e-02 4.79e+00
1.54e-02 7.60e-03 2.14e-03 1.28e+00
7.68e-03 2.01e-03 2.61e-04 3.31e-01


==> mesh1_err_Re0.01_k2.dat <==
msh err_Gh err_uh err_Ph
6.14e-02 2.71e-02 2.40e-02 4.71e+00
3.07e-02 4.91e-03 2.02e-03 8.82e-01
1.54e-02 5.44e-04 1.21e-04 1.10e-01
7.68e-03 7.05e-05 7.62e-06 1.42e-02


==> mesh1_err_Re0.01_k3.dat <==
msh err_Gh err_uh err_Ph
6.14e-02 6.23e-03 4.71e-03 1.30e+00
3.07e-02 4.06e-04 1.68e-04 9.15e-02
1.54e-02 2.75e-05 5.73e-06 5.88e-03
7.68e-03 1.78e-06 1.84e-07 3.70e-04


==> mesh1_err_Re10000_k0.dat <==
msh err_Gh err_uh err_Ph
6.14e-02 1.18e+01 4.74e-01 1.18e+00
3.07e-02 8.28e+00 3.38e-01 9.41e+01
1.54e-02 5.67e+00 1.85e-01 2.44e+01
7.68e-03 4.06e+00 1.08e-01 7.17e+00


==> mesh1_err_Re10000_k1.dat <==
msh err_Gh err_uh err_Ph
6.14e-02 3.90e+00 9.08e-02 2.51e+01
3.07e-02 1.76e+00 5.34e-02 2.42e+00
1.54e-02 6.33e-01 1.53e-02 1.63e+00
7.68e-03 2.24e-01 4.39e-03 5.19e-01


==> mesh1_err_Re10000_k2.dat <==
msh err_Gh err_uh err_Ph
6.14e-02 1.45e+00 6.13e-02 3.42e+00
3.07e-02 2.26e-01 5.90e-03 2.38e-01
1.54e-02 4.14e-02 7.63e-04 2.43e-02
7.68e-03 7.31e-03 9.72e-05 3.38e-03


==> mesh1_err_Re10000_k3.dat <==
msh err_Gh err_uh err_Ph
6.14e-02 1.20e-01 2.09e-03 1.78e-01
3.07e-02 2.28e-02 6.05e-04 1.31e-02
1.54e-02 1.99e-03 3.48e-05 1.54e-03
7.68e-03 1.76e-04 2.20e-06 9.91e-05


==> mesh1_err_Re1_k0.dat <==
msh err_Gh err_uh err_Ph
6.14e-02 6.08e-01 3.75e-01 8.57e-01
3.07e-02 6.72e-01 2.77e-01 3.64e-01
1.54e-02 4.15e-01 9.75e-02 1.41e-01
7.68e-03 2.34e-01 3.10e-02 6.50e-02


==> mesh1_err_Re1_k1.dat <==
msh err_Gh err_uh err_Ph
6.14e-02 6.19e-01 2.79e-01 2.81e-01
3.07e-02 2.50e-01 7.26e-02 9.54e-02
1.54e-02 7.85e-02 1.21e-02 2.41e-02
7.68e-03 2.20e-02 1.84e-03 6.17e-03


==> mesh1_err_Re1_k2.dat <==
msh err_Gh err_uh err_Ph
6.14e-02 2.24e-01 8.32e-02 1.00e-01
3.07e-02 5.03e-02 1.18e-02 1.60e-02
1.54e-02 8.23e-03 1.05e-03 2.00e-03
7.68e-03 1.19e-03 8.35e-05 2.53e-04


==> mesh1_err_Re1_k3.dat <==
msh err_Gh err_uh err_Ph
6.14e-02 6.11e-02 2.12e-02 2.09e-02
3.07e-02 7.30e-03 1.48e-03 1.73e-03
1.54e-02 6.38e-04 7.25e-05 1.18e-04
7.68e-03 4.70e-05 2.97e-06 7.55e-06


==> pi6_tiltedhexagonal_err_Re0.01_k0.dat <==
msh err_Gh err_uh err_Ph
1.26e-01 1.66e-01 3.36e-01 9.46e+00
6.85e-02 1.25e-01 1.33e-01 9.41e+00
3.43e-02 7.64e-02 4.46e-02 6.09e+00
1.72e-02 4.41e-02 1.67e-02 3.18e+00


==> pi6_tiltedhexagonal_err_Re0.01_k1.dat <==
msh err_Gh err_uh err_Ph
1.26e-01 7.90e-02 1.59e-01 1.47e+01
6.85e-02 4.12e-02 3.61e-02 5.60e+00
3.43e-02 1.38e-02 6.50e-03 1.54e+00
1.72e-02 4.14e-03 9.36e-04 3.37e-01


==> pi6_tiltedhexagonal_err_Re0.01_k2.dat <==
msh err_Gh err_uh err_Ph
1.26e-01 4.97e-02 7.01e-02 6.67e+00
6.85e-02 1.06e-02 8.17e-03 1.58e+00
3.43e-02 1.83e-03 7.12e-04 2.30e-01
1.72e-02 2.58e-04 4.86e-05 2.99e-02


==> pi6_tiltedhexagonal_err_Re0.01_k3.dat <==
msh err_Gh err_uh err_Ph
1.26e-01 1.79e-02 2.35e-02 2.45e+00
6.85e-02 2.47e-03 1.78e-03 3.12e-01
3.43e-02 2.69e-04 9.94e-05 2.86e-02
1.72e-02 2.26e-05 4.25e-06 2.17e-03


==> pi6_tiltedhexagonal_err_Re10000_k0.dat <==
msh err_Gh err_uh err_Ph
1.26e-01 1.02e+01 4.18e-01 1.09e+00
6.85e-02 8.51e+00 4.29e-01 5.63e+01
3.43e-02 6.20e+00 3.30e-01 4.46e+01
1.72e-02 4.40e+00 2.05e-01 2.94e+01


==> pi6_tiltedhexagonal_err_Re10000_k1.dat <==
msh err_Gh err_uh err_Ph
1.26e-01 4.97e+00 1.96e-01 5.11e+01
6.85e-02 2.03e+00 6.53e-02 8.26e+00
3.43e-02 7.27e-01 1.75e-02 1.71e+00
1.72e-02 2.59e-01 3.08e-03 3.22e-01


==> pi6_tiltedhexagonal_err_Re10000_k2.dat <==
msh err_Gh err_uh err_Ph
1.26e-01 1.49e+00 4.41e-02 5.91e+00
6.85e-02 2.73e-01 4.78e-03 5.50e-01
3.43e-02 4.94e-02 3.66e-04 2.37e-02
1.72e-02 8.75e-03 3.08e-05 1.35e-03


==> pi6_tiltedhexagonal_err_Re10000_k3.dat <==
msh err_Gh err_uh err_Ph
1.26e-01 2.68e-01 7.81e-03 6.62e-01
6.85e-02 2.71e-02 3.99e-04 1.50e-02
3.43e-02 2.46e-03 1.58e-05 5.50e-04
1.72e-02 2.18e-04 6.29e-07 2.57e-05


==> pi6_tiltedhexagonal_err_Re1_k0.dat <==
msh err_Gh err_uh err_Ph
1.26e-01 8.04e-01 3.63e-01 9.13e-01
6.85e-02 8.69e-01 5.27e-01 4.22e-01
3.43e-02 6.59e-01 2.70e-01 2.28e-01
1.72e-02 4.35e-01 1.11e-01 1.27e-01


==> pi6_tiltedhexagonal_err_Re1_k1.dat <==
msh err_Gh err_uh err_Ph
1.26e-01 8.23e-01 4.81e-01 3.81e-01
6.85e-02 3.87e-01 1.49e-01 1.28e-01
3.43e-02 1.75e-01 3.73e-02 5.34e-02
1.72e-02 6.24e-02 6.63e-03 1.57e-02


==> pi6_tiltedhexagonal_err_Re1_k2.dat <==
msh err_Gh err_uh err_Ph
1.26e-01 3.66e-01 2.12e-01 1.28e-01
6.85e-02 1.33e-01 4.51e-02 4.31e-02
3.43e-02 3.58e-02 7.04e-03 1.05e-02
1.72e-02 6.58e-03 7.03e-04 1.48e-03


==> pi6_tiltedhexagonal_err_Re1_k3.dat <==
msh err_Gh err_uh err_Ph
1.26e-01 1.59e-01 8.34e-02 6.00e-02
6.85e-02 4.23e-02 1.30e-02 1.42e-02
3.43e-02 6.50e-03 1.19e-03 1.91e-03
1.72e-02 6.37e-04 6.55e-05 1.68e-04

